Impact on clinical guideline adherence of Orient-COVID, a CDSS based on dynamic medical decision trees for COVID19 management: a randomized simulation trial

Background: The adherence of clinicians to clinical practice guidelines is known to be low, including for the management of COVID-19, due to their difficult use at the point of care and their complexity. Clinical decision support systems have been proposed to implement guidelines and improve adherence. One approach is to permit the navigation inside the recommendations, presented as a decision tree, but the size of the tree often limits this approach and may cause erroneous navigation, especially when it does not fit in a single screen. Methods: We proposed an innovative visual interface to allow clinicians easily navigating inside decision trees for the management of COVID-19 patients. It associates a multi-path tree model with the use of the fisheye visual technique, allowing the visualization of large decision trees in a single screen. To evaluate the impact of this tool on guideline adherence, we conducted a randomized controlled trial in a near-real simulation setting, comparing the decisions taken by medical students using Orient-COVID with those taken with paper guidelines or without guidance, when performing on six realistic clinical cases. Results: The results show that paper guidelines had no impact (p=0.97), while Orient-COVID significantly improved the guideline adherence compared to both other groups (p<0.0003). A significant impact of Orient-COVID was identified on several key points during the management of COVID-19: ordering troponin lab tests, prescribing anticoagulant and oxygen therapy. A multifactor analysis showed no difference between male and female participants. Conclusions: The use of an interactive decision tree for the management of COVID-19 significantly improved the clinician adherence to guidelines. Future works will focus on the integration of the system to electronic health records and on the adaptation of the system to other clinical conditions.

==> article2_supplement2.csv <==
Participant,Group,Clinical_case,EKG,Chest.CT,General.blood.test,CRP,LDH,Troponine,DDimers,Ferritine,Il.6,Decision.to.hospitalize,Level.of.care,antibiotics,steroids,anticoagulation,oxygen,Clinical.status,Oxygen.need,Fever,blood.test,Chest.CT.1,Reevaluation.Decision,Reevaluation.Plan.of.care,Score,Year.of.medicine.studies,Year.of.birth,Sex,GPA,nb_cases_covid
1,C,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,0,0,1,1,1,0,14,7,1999,M,15,btn 5 & 10
1,C,2,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,0,1,1,1,1,19,7,1999,M,15,btn 5 & 10
1,C,3,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,7,1999,M,15,btn 5 & 10
1,C,4,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,0,0,1,1,1,1,18,7,1999,M,15,btn 5 & 10
1,C,5,1,1,1,1,1,1,1,0,0,1,1,0,1,1,1,1,0,0,1,1,1,1,17,7,1999,M,15,btn 5 & 10
1,C,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,0,1,1,1,1,19,7,1999,M,15,btn 5 & 10
2,C,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,9,1996,F,16,> 30
2,C,2,1,1,1,1,0,1,1,0,1,1,1,1,0,1,1,1,1,0,1,1,1,1,18,9,1996,F,16,> 30
2,C,3,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,9,1996,F,16,> 30
2,C,4,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,20,9,1996,F,16,> 30
2,C,5,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,0,1,1,1,1,19,9,1996,F,16,> 30
2,C,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,20,9,1996,F,16,> 30
3,B,1,0,1,1,1,0,0,0,0,0,1,1,1,1,0,1,0,1,0,1,1,1,0,12,7,1999,F,17,btn 5 & 10
3,B,2,0,1,1,1,0,0,1,0,0,1,1,1,1,1,1,1,0,1,1,1,1,1,16,7,1999,F,17,btn 5 & 10
3,B,3,0,1,1,1,0,0,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,17,7,1999,F,17,btn 5 & 10
3,B,4,1,1,1,1,0,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,0,18,7,1999,F,17,btn 5 & 10
3,B,5,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,0,1,1,19,7,1999,F,17,btn 5 & 10
3,B,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,0,1,1,19,7,1999,F,17,btn 5 & 10
4,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,0,0,1,1,0,1,1,1,0,12,9,1996,F,14,btn 10 &30
4,A,2,0,1,1,1,1,0,0,0,1,1,1,1,1,1,0,1,0,0,1,1,1,1,15,9,1996,F,14,btn 10 &30
4,A,3,0,1,1,1,1,0,0,0,0,1,1,1,1,1,0,1,1,0,1,0,1,1,14,9,1996,F,14,btn 10 &30
4,A,4,0,1,1,1,1,0,0,1,1,1,1,1,1,0,1,1,0,0,1,1,1,0,15,9,1996,F,14,btn 10 &30
4,A,5,0,1,1,1,1,0,0,1,0,1,1,1,1,1,0,1,0,0,1,1,1,1,15,9,1996,F,14,btn 10 &30
4,A,6,0,1,1,1,1,0,1,1,0,1,1,1,1,1,0,1,1,0,1,1,1,1,17,9,1996,F,14,btn 10 &30
5,C,1,1,1,1,1,0,0,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,0,17,9,1996,F,15,> 30
5,C,2,1,1,1,1,0,0,1,0,1,1,1,0,0,1,1,1,1,0,1,0,1,0,14,9,1996,F,15,> 30
5,C,3,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,17,9,1996,F,15,> 30
5,C,4,0,1,1,1,0,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,17,9,1996,F,15,> 30
5,C,5,0,1,1,1,0,0,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,16,9,1996,F,15,> 30
5,C,6,1,0,1,1,0,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,17,9,1996,F,15,> 30
6,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,0,0,0,1,0,1,1,1,0,11,9,1997,F,14,btn 10 &30
6,A,2,0,1,1,1,0,0,0,0,0,1,1,1,0,0,1,0,0,1,1,1,1,1,12,9,1997,F,14,btn 10 &30
6,A,3,0,1,1,1,0,0,0,0,0,1,1,1,1,0,1,0,1,1,1,1,1,1,14,9,1997,F,14,btn 10 &30
6,A,4,1,1,1,1,0,1,0,0,0,1,1,1,1,0,0,1,1,1,1,1,1,1,16,9,1997,F,14,btn 10 &30
6,A,5,0,1,1,1,0,0,0,0,0,1,1,1,1,1,0,1,0,0,1,1,1,1,13,9,1997,F,14,btn 10 &30
6,A,6,1,1,1,1,0,1,1,0,0,1,1,1,1,1,0,0,1,0,1,1,1,1,16,9,1997,F,14,btn 10 &30
7,B,1,1,1,1,1,0,1,0,0,0,1,1,1,1,1,1,0,1,0,1,1,1,0,15,8,1998,M,15,btn 10 &30
7,B,2,0,1,1,1,1,0,0,0,0,1,1,1,0,1,1,0,0,0,1,1,1,1,13,8,1998,M,15,btn 10 &30
7,B,3,1,1,1,1,0,1,0,1,0,1,1,1,1,1,1,0,1,0,1,1,1,1,17,8,1998,M,15,btn 10 &30
7,B,4,1,1,1,1,0,1,1,0,0,1,0,1,1,1,1,0,0,0,1,1,1,1,15,8,1998,M,15,btn 10 &30
7,B,5,1,1,1,1,0,1,1,0,0,1,1,0,1,1,1,0,0,0,1,1,1,1,15,8,1998,M,15,btn 10 &30
7,B,6,1,1,1,1,0,1,1,0,0,1,1,1,1,1,0,0,1,0,1,1,1,1,16,8,1998,M,15,btn 10 &30
8,A,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,0,1,0,18,11,1994,F,14,> 30
8,A,2,1,1,1,1,1,1,1,0,0,1,1,1,0,1,1,1,1,1,0,0,1,0,16,11,1994,F,14,> 30
8,A,3,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,19,11,1994,F,14,> 30
8,A,4,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,19,11,1994,F,14,> 30
8,A,5,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,0,0,0,1,1,17,11,1994,F,14,> 30
8,A,6,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,19,11,1994,F,14,> 30
9,B,1,0,1,1,1,0,0,1,1,0,1,1,1,0,1,1,0,1,0,1,1,1,0,14,9,1997,M,16,> 30
9,B,2,0,1,1,1,0,0,1,1,0,1,1,1,1,1,1,0,1,0,1,1,1,1,16,9,1997,M,16,> 30
9,B,3,0,1,1,1,0,0,1,1,0,1,1,1,1,1,1,0,1,0,1,1,1,1,16,9,1997,M,16,> 30
9,B,4,0,1,1,1,0,1,1,1,0,1,1,1,1,1,1,0,0,0,1,1,1,1,16,9,1997,M,16,> 30
9,B,5,0,1,1,1,0,0,1,1,0,1,1,1,1,0,1,1,1,0,1,0,1,1,15,9,1997,M,16,> 30
9,B,6,0,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,0,1,0,1,1,17,9,1997,M,16,> 30
10,A,1,0,1,1,1,0,0,0,0,0,1,1,1,0,1,1,1,1,1,1,1,1,1,15,7,1999,M,16,btn 10 &30
10,A,2,1,1,1,1,0,0,1,0,1,1,1,1,0,1,0,1,1,0,1,1,1,1,16,7,1999,M,16,btn 10 &30
10,A,3,0,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,0,1,1,1,1,18,7,1999,M,16,btn 10 &30
10,A,4,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,7,1999,M,16,btn 10 &30
10,A,5,1,1,1,1,0,1,1,0,1,1,1,1,0,1,1,1,0,0,1,0,1,1,16,7,1999,M,16,btn 10 &30
10,A,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,0,1,1,1,1,19,7,1999,M,16,btn 10 &30
11,C,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,0,1,0,1,1,1,0,13,9,1996,F,16,> 30
11,C,2,1,1,1,1,0,1,0,0,0,1,1,1,1,1,1,1,1,1,1,0,1,1,17,9,1996,F,16,> 30
11,C,3,0,1,1,0,1,1,0,0,1,1,1,1,1,1,1,0,1,0,1,1,1,1,16,9,1996,F,16,> 30
11,C,4,0,1,1,0,0,1,1,0,1,1,1,1,0,1,0,1,1,0,1,1,1,1,15,9,1996,F,16,> 30
11,C,5,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,18,9,1996,F,16,> 30
11,C,6,1,1,1,0,1,1,1,0,1,1,1,1,1,1,0,1,1,0,1,0,1,1,17,9,1996,F,16,> 30
12,C,1,0,1,1,1,0,1,0,0,0,1,1,0,1,1,1,1,1,0,0,1,1,0,13,7,1999,M,15,btn 5 & 10
12,C,2,1,1,1,1,0,1,1,0,0,1,1,1,0,1,1,1,0,1,1,1,1,0,16,7,1999,M,15,btn 5 & 10
12,C,3,1,1,1,1,0,1,1,0,0,1,1,1,1,1,0,1,1,0,1,1,1,1,17,7,1999,M,15,btn 5 & 10
12,C,4,1,1,1,1,0,0,0,0,0,1,1,1,1,1,0,1,1,0,0,1,1,1,14,7,1999,M,15,btn 5 & 10
12,C,5,1,1,1,1,0,0,0,0,0,1,0,1,1,1,0,1,1,0,1,1,1,1,14,7,1999,M,15,btn 5 & 10
12,C,6,1,1,1,1,0,1,1,0,0,1,1,1,1,1,0,1,1,0,1,1,1,1,17,7,1999,M,15,btn 5 & 10
13,C,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,1,0,14,12,1993,F,15,> 30
13,C,2,0,1,1,1,0,0,1,0,1,1,1,1,1,1,0,1,0,1,1,0,1,1,15,12,1993,F,15,> 30
13,C,3,0,1,1,1,0,1,1,0,1,1,0,1,1,1,0,1,0,0,1,0,1,1,14,12,1993,F,15,> 30
13,C,4,1,1,1,1,0,1,1,0,0,1,1,1,1,1,1,1,1,0,1,0,1,0,16,12,1993,F,15,> 30
13,C,5,0,1,1,1,0,1,1,0,0,1,1,1,0,1,0,1,1,0,1,0,1,1,14,12,1993,F,15,> 30
13,C,6,1,1,1,1,0,1,1,0,0,1,1,1,1,1,0,0,1,0,1,0,1,1,15,12,1993,F,15,> 30
14,B,1,0,1,1,1,0,0,0,0,1,1,1,0,1,0,1,0,1,0,1,1,1,0,12,8,1998,F,15,btn 10 &30
14,B,2,0,1,1,1,0,0,0,0,1,1,1,1,1,0,1,0,1,0,1,1,1,1,14,8,1998,F,15,btn 10 &30
14,B,3,1,1,1,1,0,0,0,0,0,1,1,1,1,0,1,0,1,0,1,1,1,1,14,8,1998,F,15,btn 10 &30
14,B,4,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,0,1,0,1,1,1,1,18,8,1998,F,15,btn 10 &30
14,B,5,0,1,1,1,1,0,0,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,17,8,1998,F,15,btn 10 &30
14,B,6,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,0,1,1,1,1,18,8,1998,F,15,btn 10 &30
15,B,1,0,1,1,1,0,0,1,1,1,0,0,1,1,1,1,0,1,0,1,0,1,1,14,11,1995,M,15,> 30
15,B,2,1,1,1,1,0,0,1,0,1,1,1,1,1,1,0,0,1,0,1,0,1,0,14,11,1995,M,15,> 30
15,B,3,0,1,1,0,1,0,1,1,1,1,1,1,1,1,0,0,1,0,1,1,1,1,16,11,1995,M,15,> 30
15,B,4,0,1,1,1,0,0,0,1,1,1,1,1,1,1,0,0,1,0,1,1,1,1,15,11,1995,M,15,> 30
15,B,5,0,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,18,11,1995,M,15,> 30
15,B,6,0,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,0,0,1,1,1,1,17,11,1995,M,15,> 30
16,B,1,0,1,1,1,0,0,1,0,0,1,1,1,1,0,0,1,1,0,1,1,1,1,14,7,1999,M,16,> 30
16,B,2,1,1,1,1,0,0,0,0,0,1,1,1,1,0,0,1,0,0,1,0,1,1,12,7,1999,M,16,> 30
16,B,3,1,1,1,1,1,1,1,0,1,1,0,1,1,1,0,1,1,0,1,0,1,1,17,7,1999,M,16,> 30
16,B,4,0,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,0,1,0,1,1,17,7,1999,M,16,> 30
16,B,5,1,1,1,1,1,1,1,0,0,1,0,1,1,1,1,1,1,0,1,0,1,1,17,7,1999,M,16,> 30
16,B,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,19,7,1999,M,16,> 30
17,C,1,0,1,1,1,1,0,1,0,1,1,1,0,1,0,1,1,1,1,1,0,1,1,16,8,1998,F,15,btn 10 &30
17,C,2,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,18,8,1998,F,15,btn 10 &30
17,C,3,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,18,8,1998,F,15,btn 10 &30
17,C,4,1,1,1,1,1,0,1,0,1,1,1,0,1,1,1,1,0,0,1,1,1,1,17,8,1998,F,15,btn 10 &30
17,C,5,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,8,1998,F,15,btn 10 &30
17,C,6,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,8,1998,F,15,btn 10 &30
18,B,1,1,1,1,1,0,0,0,0,0,1,1,1,1,0,0,1,1,1,0,1,1,0,13,8,1996,M,14,btn 10 &30
18,B,2,1,1,1,1,0,0,1,0,0,1,1,1,0,0,1,0,1,1,0,0,1,0,12,8,1996,M,14,btn 10 &30
18,B,3,1,1,1,1,1,0,1,0,1,1,1,1,1,0,1,1,1,1,0,1,1,1,18,8,1996,M,14,btn 10 &30
18,B,4,1,1,1,1,1,1,0,0,0,1,1,1,1,0,0,1,1,0,0,1,1,1,15,8,1996,M,14,btn 10 &30
18,B,5,1,1,1,1,0,0,0,0,0,1,1,1,1,0,0,0,1,0,0,1,1,1,12,8,1996,M,14,btn 10 &30
18,B,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,0,1,1,19,8,1996,M,14,btn 10 &30
19,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,0,0,1,1,0,0,1,1,1,12,7,1999,M,16,btn 5 & 10
19,A,2,0,1,1,1,0,0,0,0,0,1,1,1,1,0,1,1,0,0,0,1,0,0,10,7,1999,M,16,btn 5 & 10
19,A,3,0,1,1,1,1,0,0,0,1,1,0,1,1,0,0,1,1,0,1,1,1,1,14,7,1999,M,16,btn 5 & 10
19,A,4,1,1,1,1,1,0,1,0,0,1,1,1,1,0,1,1,0,0,1,1,1,0,15,7,1999,M,16,btn 5 & 10
19,A,5,0,1,1,0,0,0,1,0,0,1,1,1,1,0,1,1,0,0,1,1,1,1,13,7,1999,M,16,btn 5 & 10
19,A,6,1,1,1,1,1,0,1,0,1,1,1,1,1,0,1,1,1,0,0,1,1,1,17,7,1999,M,16,btn 5 & 10
20,B,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,0,1,1,0,1,1,1,1,14,8,1998,F,15,> 30
20,B,2,0,1,1,1,0,0,1,1,1,1,1,1,1,1,0,1,1,0,1,0,1,1,16,8,1998,F,15,> 30
20,B,3,0,1,1,1,1,0,1,0,1,1,1,1,0,1,0,1,1,0,1,0,1,1,15,8,1998,F,15,> 30
20,B,4,1,1,1,0,0,0,0,0,0,1,1,1,0,1,0,1,0,0,1,1,1,1,12,8,1998,F,15,> 30
20,B,5,1,1,1,0,1,0,1,1,1,1,1,1,1,1,0,1,1,0,1,0,1,1,17,8,1998,F,15,> 30
20,B,6,1,1,1,0,1,0,1,1,1,1,1,1,1,1,0,1,1,0,0,0,1,1,16,8,1998,F,15,> 30
21,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,1,1,15,8,1999,M,16,> 30
21,A,2,0,1,1,1,0,0,1,0,1,1,1,1,1,1,0,1,1,0,1,1,0,1,15,8,1999,M,16,> 30
21,A,3,1,1,1,1,0,0,0,0,0,1,1,1,1,1,0,1,1,0,1,1,1,1,15,8,1999,M,16,> 30
21,A,4,1,1,1,1,0,0,0,0,0,1,0,1,1,1,0,1,0,0,1,1,0,1,12,8,1999,M,16,> 30
21,A,5,1,1,1,1,0,0,1,0,1,1,1,1,1,1,0,1,0,0,1,1,1,1,16,8,1999,M,16,> 30
21,A,6,1,1,1,1,0,0,1,0,1,1,0,1,1,1,1,1,1,0,1,1,1,1,17,8,1999,M,16,> 30
22,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,0,1,1,0,1,1,1,0,13,8,1998,M,NA,btn 10 &30
22,A,2,0,0,1,1,0,0,1,0,1,1,1,1,1,1,0,1,0,0,1,0,1,1,13,8,1998,M,NA,btn 10 &30
22,A,3,0,1,1,1,0,0,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,0,15,8,1998,M,NA,btn 10 &30
22,A,4,1,1,1,1,1,1,1,0,1,1,0,1,1,1,0,1,1,0,1,0,1,1,17,8,1998,M,NA,btn 10 &30
22,A,5,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,0,0,1,0,1,1,17,8,1998,M,NA,btn 10 &30
22,A,6,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,0,1,1,19,8,1998,M,NA,btn 10 &30
23,B,1,0,1,1,1,0,0,0,0,0,1,1,1,0,0,0,1,1,0,1,1,1,1,12,8,1998,F,15,btn 10 &30
23,B,2,1,0,1,1,0,0,0,0,0,1,1,1,0,1,0,1,0,0,1,1,1,1,12,8,1998,F,15,btn 10 &30
23,B,3,1,1,1,1,0,0,0,0,0,1,0,1,0,1,0,1,1,0,1,1,1,1,13,8,1998,F,15,btn 10 &30
23,B,4,1,1,1,1,0,0,1,0,1,1,1,1,1,0,1,1,1,0,1,1,0,1,16,8,1998,F,15,btn 10 &30
23,B,5,1,1,1,1,1,0,0,0,0,1,1,1,0,0,1,1,1,0,1,1,1,1,15,8,1998,F,15,btn 10 &30
23,B,6,1,1,1,1,1,0,1,1,0,1,1,1,1,0,1,1,1,0,1,1,1,1,18,8,1998,F,15,btn 10 &30
24,C,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,0,0,1,1,1,1,14,8,1997,M,16,> 30
24,C,2,1,1,1,1,0,1,1,0,1,1,0,1,1,1,1,1,0,0,1,1,1,1,17,8,1997,M,16,> 30
24,C,3,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,20,8,1997,M,16,> 30
24,C,4,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,20,8,1997,M,16,> 30
24,C,5,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,20,8,1997,M,16,> 30
24,C,6,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,8,1997,M,16,> 30
25,A,1,1,0,1,1,0,0,0,0,0,1,1,0,1,0,1,1,1,1,0,1,1,1,13,7,1999,F,16,> 30
25,A,2,1,1,1,1,0,0,1,0,0,1,1,1,1,0,1,1,0,0,1,1,1,1,15,7,1999,F,16,> 30
25,A,3,1,1,1,1,0,0,0,0,0,1,0,1,1,1,1,1,0,0,1,1,1,0,13,7,1999,F,16,> 30
25,A,4,1,1,1,1,0,0,1,0,0,1,0,1,1,1,1,1,0,0,1,1,1,0,14,7,1999,F,16,> 30
25,A,5,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,1,1,1,16,7,1999,F,16,> 30
25,A,6,1,1,1,1,0,0,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,18,7,1999,F,16,> 30
26,A,1,0,1,1,1,0,0,1,0,0,1,1,1,1,0,1,1,1,1,0,0,1,1,14,7,1999,F,16,btn 10 &30
26,A,2,0,1,1,1,1,1,1,0,1,1,1,1,0,0,0,1,0,0,1,0,0,0,12,7,1999,F,16,btn 10 &30
26,A,3,1,1,1,1,1,1,1,0,0,1,0,1,1,0,1,1,0,0,1,0,1,1,15,7,1999,F,16,btn 10 &30
26,A,4,1,1,1,1,1,0,0,1,1,1,0,1,1,0,0,1,0,0,1,1,1,1,15,7,1999,F,16,btn 10 &30
26,A,5,1,1,1,1,1,0,0,1,1,1,1,1,1,0,0,0,1,0,1,1,1,1,16,7,1999,F,16,btn 10 &30
26,A,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,19,7,1999,F,16,btn 10 &30
27,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,0,1,0,1,0,13,12,1994,F,15,>30
27,A,2,0,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,0,0,1,1,1,1,17,12,1994,F,15,>30
27,A,3,0,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,0,1,0,1,1,17,12,1994,F,15,>30
27,A,4,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,18,12,1994,F,15,>30
27,A,5,0,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,0,0,1,0,1,0,15,12,1994,F,15,>30
27,A,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,20,12,1994,F,15,>30
28,C,1,1,1,1,1,0,1,0,0,0,1,1,1,1,1,1,0,1,1,1,0,1,1,16,12,1990,F,15,>30
28,C,2,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,21,12,1990,F,15,>30
28,C,3,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,18,12,1990,F,15,>30
28,C,4,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,21,12,1990,F,15,>30
28,C,5,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,20,12,1990,F,15,>30
28,C,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,21,12,1990,F,15,>30
29,C,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,0,1,1,1,0,15,7,1999,F,17,>30
29,C,2,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,16,7,1999,F,17,>30
29,C,3,1,1,1,1,0,0,0,0,0,1,0,1,0,1,1,1,1,0,1,1,1,1,14,7,1999,F,17,>30
29,C,4,1,1,1,1,0,1,0,0,0,1,1,1,1,1,1,1,1,0,1,0,1,0,15,7,1999,F,17,>30
29,C,5,1,1,1,1,0,0,0,0,0,1,0,1,0,1,1,1,1,1,1,1,1,1,15,7,1999,F,17,>30
29,C,6,1,1,1,1,0,1,1,0,0,1,1,1,1,1,1,1,1,1,1,0,1,1,18,7,1999,F,17,>30
30,B,1,0,1,1,1,0,0,0,0,0,1,1,1,1,0,1,0,1,0,1,1,1,0,12,7,1999,F,14,btn 10 &30
30,B,2,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,0,1,1,1,1,1,1,15,7,1999,F,14,btn 10 &30
30,B,3,0,1,1,1,0,0,0,0,0,1,0,1,1,1,0,0,1,0,1,1,1,1,12,7,1999,F,14,btn 10 &30
30,B,4,1,1,1,1,0,0,1,0,1,1,1,1,0,1,1,0,1,0,1,1,1,0,15,7,1999,F,14,btn 10 &30
30,B,5,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,18,7,1999,F,14,btn 10 &30
30,B,6,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,7,1999,F,14,btn 10 &30


==> orient_covid_article_2_arxiv/article2_supplement2.csv <==
Participant,Group,Clinical_case,EKG,Chest.CT,General.blood.test,CRP,LDH,Troponine,DDimers,Ferritine,Il.6,Decision.to.hospitalize,Level.of.care,antibiotics,steroids,anticoagulation,oxygen,Clinical.status,Oxygen.need,Fever,blood.test,Chest.CT.1,Reevaluation.Decision,Reevaluation.Plan.of.care,Score,Year.of.medicine.studies,Year.of.birth,Sex,GPA,nb_cases_covid
1,C,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,0,0,1,1,1,0,14,7,1999,M,15,btn 5 & 10
1,C,2,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,0,1,1,1,1,19,7,1999,M,15,btn 5 & 10
1,C,3,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,7,1999,M,15,btn 5 & 10
1,C,4,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,0,0,1,1,1,1,18,7,1999,M,15,btn 5 & 10
1,C,5,1,1,1,1,1,1,1,0,0,1,1,0,1,1,1,1,0,0,1,1,1,1,17,7,1999,M,15,btn 5 & 10
1,C,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,0,1,1,1,1,19,7,1999,M,15,btn 5 & 10
2,C,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,9,1996,F,16,> 30
2,C,2,1,1,1,1,0,1,1,0,1,1,1,1,0,1,1,1,1,0,1,1,1,1,18,9,1996,F,16,> 30
2,C,3,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,9,1996,F,16,> 30
2,C,4,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,20,9,1996,F,16,> 30
2,C,5,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,0,1,1,1,1,19,9,1996,F,16,> 30
2,C,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,20,9,1996,F,16,> 30
3,B,1,0,1,1,1,0,0,0,0,0,1,1,1,1,0,1,0,1,0,1,1,1,0,12,7,1999,F,17,btn 5 & 10
3,B,2,0,1,1,1,0,0,1,0,0,1,1,1,1,1,1,1,0,1,1,1,1,1,16,7,1999,F,17,btn 5 & 10
3,B,3,0,1,1,1,0,0,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,17,7,1999,F,17,btn 5 & 10
3,B,4,1,1,1,1,0,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,0,18,7,1999,F,17,btn 5 & 10
3,B,5,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,0,1,1,19,7,1999,F,17,btn 5 & 10
3,B,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,0,1,1,19,7,1999,F,17,btn 5 & 10
4,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,0,0,1,1,0,1,1,1,0,12,9,1996,F,14,btn 10 &30
4,A,2,0,1,1,1,1,0,0,0,1,1,1,1,1,1,0,1,0,0,1,1,1,1,15,9,1996,F,14,btn 10 &30
4,A,3,0,1,1,1,1,0,0,0,0,1,1,1,1,1,0,1,1,0,1,0,1,1,14,9,1996,F,14,btn 10 &30
4,A,4,0,1,1,1,1,0,0,1,1,1,1,1,1,0,1,1,0,0,1,1,1,0,15,9,1996,F,14,btn 10 &30
4,A,5,0,1,1,1,1,0,0,1,0,1,1,1,1,1,0,1,0,0,1,1,1,1,15,9,1996,F,14,btn 10 &30
4,A,6,0,1,1,1,1,0,1,1,0,1,1,1,1,1,0,1,1,0,1,1,1,1,17,9,1996,F,14,btn 10 &30
5,C,1,1,1,1,1,0,0,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,0,17,9,1996,F,15,> 30
5,C,2,1,1,1,1,0,0,1,0,1,1,1,0,0,1,1,1,1,0,1,0,1,0,14,9,1996,F,15,> 30
5,C,3,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,17,9,1996,F,15,> 30
5,C,4,0,1,1,1,0,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,17,9,1996,F,15,> 30
5,C,5,0,1,1,1,0,0,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,16,9,1996,F,15,> 30
5,C,6,1,0,1,1,0,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,17,9,1996,F,15,> 30
6,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,0,0,0,1,0,1,1,1,0,11,9,1997,F,14,btn 10 &30
6,A,2,0,1,1,1,0,0,0,0,0,1,1,1,0,0,1,0,0,1,1,1,1,1,12,9,1997,F,14,btn 10 &30
6,A,3,0,1,1,1,0,0,0,0,0,1,1,1,1,0,1,0,1,1,1,1,1,1,14,9,1997,F,14,btn 10 &30
6,A,4,1,1,1,1,0,1,0,0,0,1,1,1,1,0,0,1,1,1,1,1,1,1,16,9,1997,F,14,btn 10 &30
6,A,5,0,1,1,1,0,0,0,0,0,1,1,1,1,1,0,1,0,0,1,1,1,1,13,9,1997,F,14,btn 10 &30
6,A,6,1,1,1,1,0,1,1,0,0,1,1,1,1,1,0,0,1,0,1,1,1,1,16,9,1997,F,14,btn 10 &30
7,B,1,1,1,1,1,0,1,0,0,0,1,1,1,1,1,1,0,1,0,1,1,1,0,15,8,1998,M,15,btn 10 &30
7,B,2,0,1,1,1,1,0,0,0,0,1,1,1,0,1,1,0,0,0,1,1,1,1,13,8,1998,M,15,btn 10 &30
7,B,3,1,1,1,1,0,1,0,1,0,1,1,1,1,1,1,0,1,0,1,1,1,1,17,8,1998,M,15,btn 10 &30
7,B,4,1,1,1,1,0,1,1,0,0,1,0,1,1,1,1,0,0,0,1,1,1,1,15,8,1998,M,15,btn 10 &30
7,B,5,1,1,1,1,0,1,1,0,0,1,1,0,1,1,1,0,0,0,1,1,1,1,15,8,1998,M,15,btn 10 &30
7,B,6,1,1,1,1,0,1,1,0,0,1,1,1,1,1,0,0,1,0,1,1,1,1,16,8,1998,M,15,btn 10 &30
8,A,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,0,1,0,18,11,1994,F,14,> 30
8,A,2,1,1,1,1,1,1,1,0,0,1,1,1,0,1,1,1,1,1,0,0,1,0,16,11,1994,F,14,> 30
8,A,3,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,19,11,1994,F,14,> 30
8,A,4,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,19,11,1994,F,14,> 30
8,A,5,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,0,0,0,1,1,17,11,1994,F,14,> 30
8,A,6,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,19,11,1994,F,14,> 30
9,B,1,0,1,1,1,0,0,1,1,0,1,1,1,0,1,1,0,1,0,1,1,1,0,14,9,1997,M,16,> 30
9,B,2,0,1,1,1,0,0,1,1,0,1,1,1,1,1,1,0,1,0,1,1,1,1,16,9,1997,M,16,> 30
9,B,3,0,1,1,1,0,0,1,1,0,1,1,1,1,1,1,0,1,0,1,1,1,1,16,9,1997,M,16,> 30
9,B,4,0,1,1,1,0,1,1,1,0,1,1,1,1,1,1,0,0,0,1,1,1,1,16,9,1997,M,16,> 30
9,B,5,0,1,1,1,0,0,1,1,0,1,1,1,1,0,1,1,1,0,1,0,1,1,15,9,1997,M,16,> 30
9,B,6,0,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,0,1,0,1,1,17,9,1997,M,16,> 30
10,A,1,0,1,1,1,0,0,0,0,0,1,1,1,0,1,1,1,1,1,1,1,1,1,15,7,1999,M,16,btn 10 &30
10,A,2,1,1,1,1,0,0,1,0,1,1,1,1,0,1,0,1,1,0,1,1,1,1,16,7,1999,M,16,btn 10 &30
10,A,3,0,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,0,1,1,1,1,18,7,1999,M,16,btn 10 &30
10,A,4,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,7,1999,M,16,btn 10 &30
10,A,5,1,1,1,1,0,1,1,0,1,1,1,1,0,1,1,1,0,0,1,0,1,1,16,7,1999,M,16,btn 10 &30
10,A,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,0,1,1,1,1,19,7,1999,M,16,btn 10 &30
11,C,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,0,1,0,1,1,1,0,13,9,1996,F,16,> 30
11,C,2,1,1,1,1,0,1,0,0,0,1,1,1,1,1,1,1,1,1,1,0,1,1,17,9,1996,F,16,> 30
11,C,3,0,1,1,0,1,1,0,0,1,1,1,1,1,1,1,0,1,0,1,1,1,1,16,9,1996,F,16,> 30
11,C,4,0,1,1,0,0,1,1,0,1,1,1,1,0,1,0,1,1,0,1,1,1,1,15,9,1996,F,16,> 30
11,C,5,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,18,9,1996,F,16,> 30
11,C,6,1,1,1,0,1,1,1,0,1,1,1,1,1,1,0,1,1,0,1,0,1,1,17,9,1996,F,16,> 30
12,C,1,0,1,1,1,0,1,0,0,0,1,1,0,1,1,1,1,1,0,0,1,1,0,13,7,1999,M,15,btn 5 & 10
12,C,2,1,1,1,1,0,1,1,0,0,1,1,1,0,1,1,1,0,1,1,1,1,0,16,7,1999,M,15,btn 5 & 10
12,C,3,1,1,1,1,0,1,1,0,0,1,1,1,1,1,0,1,1,0,1,1,1,1,17,7,1999,M,15,btn 5 & 10
12,C,4,1,1,1,1,0,0,0,0,0,1,1,1,1,1,0,1,1,0,0,1,1,1,14,7,1999,M,15,btn 5 & 10
12,C,5,1,1,1,1,0,0,0,0,0,1,0,1,1,1,0,1,1,0,1,1,1,1,14,7,1999,M,15,btn 5 & 10
12,C,6,1,1,1,1,0,1,1,0,0,1,1,1,1,1,0,1,1,0,1,1,1,1,17,7,1999,M,15,btn 5 & 10
13,C,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,1,0,14,12,1993,F,15,> 30
13,C,2,0,1,1,1,0,0,1,0,1,1,1,1,1,1,0,1,0,1,1,0,1,1,15,12,1993,F,15,> 30
13,C,3,0,1,1,1,0,1,1,0,1,1,0,1,1,1,0,1,0,0,1,0,1,1,14,12,1993,F,15,> 30
13,C,4,1,1,1,1,0,1,1,0,0,1,1,1,1,1,1,1,1,0,1,0,1,0,16,12,1993,F,15,> 30
13,C,5,0,1,1,1,0,1,1,0,0,1,1,1,0,1,0,1,1,0,1,0,1,1,14,12,1993,F,15,> 30
13,C,6,1,1,1,1,0,1,1,0,0,1,1,1,1,1,0,0,1,0,1,0,1,1,15,12,1993,F,15,> 30
14,B,1,0,1,1,1,0,0,0,0,1,1,1,0,1,0,1,0,1,0,1,1,1,0,12,8,1998,F,15,btn 10 &30
14,B,2,0,1,1,1,0,0,0,0,1,1,1,1,1,0,1,0,1,0,1,1,1,1,14,8,1998,F,15,btn 10 &30
14,B,3,1,1,1,1,0,0,0,0,0,1,1,1,1,0,1,0,1,0,1,1,1,1,14,8,1998,F,15,btn 10 &30
14,B,4,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,0,1,0,1,1,1,1,18,8,1998,F,15,btn 10 &30
14,B,5,0,1,1,1,1,0,0,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,17,8,1998,F,15,btn 10 &30
14,B,6,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,0,1,1,1,1,18,8,1998,F,15,btn 10 &30
15,B,1,0,1,1,1,0,0,1,1,1,0,0,1,1,1,1,0,1,0,1,0,1,1,14,11,1995,M,15,> 30
15,B,2,1,1,1,1,0,0,1,0,1,1,1,1,1,1,0,0,1,0,1,0,1,0,14,11,1995,M,15,> 30
15,B,3,0,1,1,0,1,0,1,1,1,1,1,1,1,1,0,0,1,0,1,1,1,1,16,11,1995,M,15,> 30
15,B,4,0,1,1,1,0,0,0,1,1,1,1,1,1,1,0,0,1,0,1,1,1,1,15,11,1995,M,15,> 30
15,B,5,0,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,18,11,1995,M,15,> 30
15,B,6,0,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,0,0,1,1,1,1,17,11,1995,M,15,> 30
16,B,1,0,1,1,1,0,0,1,0,0,1,1,1,1,0,0,1,1,0,1,1,1,1,14,7,1999,M,16,> 30
16,B,2,1,1,1,1,0,0,0,0,0,1,1,1,1,0,0,1,0,0,1,0,1,1,12,7,1999,M,16,> 30
16,B,3,1,1,1,1,1,1,1,0,1,1,0,1,1,1,0,1,1,0,1,0,1,1,17,7,1999,M,16,> 30
16,B,4,0,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,0,1,0,1,1,17,7,1999,M,16,> 30
16,B,5,1,1,1,1,1,1,1,0,0,1,0,1,1,1,1,1,1,0,1,0,1,1,17,7,1999,M,16,> 30
16,B,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,19,7,1999,M,16,> 30
17,C,1,0,1,1,1,1,0,1,0,1,1,1,0,1,0,1,1,1,1,1,0,1,1,16,8,1998,F,15,btn 10 &30
17,C,2,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,18,8,1998,F,15,btn 10 &30
17,C,3,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,18,8,1998,F,15,btn 10 &30
17,C,4,1,1,1,1,1,0,1,0,1,1,1,0,1,1,1,1,0,0,1,1,1,1,17,8,1998,F,15,btn 10 &30
17,C,5,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,8,1998,F,15,btn 10 &30
17,C,6,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,8,1998,F,15,btn 10 &30
18,B,1,1,1,1,1,0,0,0,0,0,1,1,1,1,0,0,1,1,1,0,1,1,0,13,8,1996,M,14,btn 10 &30
18,B,2,1,1,1,1,0,0,1,0,0,1,1,1,0,0,1,0,1,1,0,0,1,0,12,8,1996,M,14,btn 10 &30
18,B,3,1,1,1,1,1,0,1,0,1,1,1,1,1,0,1,1,1,1,0,1,1,1,18,8,1996,M,14,btn 10 &30
18,B,4,1,1,1,1,1,1,0,0,0,1,1,1,1,0,0,1,1,0,0,1,1,1,15,8,1996,M,14,btn 10 &30
18,B,5,1,1,1,1,0,0,0,0,0,1,1,1,1,0,0,0,1,0,0,1,1,1,12,8,1996,M,14,btn 10 &30
18,B,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,0,1,1,19,8,1996,M,14,btn 10 &30
19,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,0,0,1,1,0,0,1,1,1,12,7,1999,M,16,btn 5 & 10
19,A,2,0,1,1,1,0,0,0,0,0,1,1,1,1,0,1,1,0,0,0,1,0,0,10,7,1999,M,16,btn 5 & 10
19,A,3,0,1,1,1,1,0,0,0,1,1,0,1,1,0,0,1,1,0,1,1,1,1,14,7,1999,M,16,btn 5 & 10
19,A,4,1,1,1,1,1,0,1,0,0,1,1,1,1,0,1,1,0,0,1,1,1,0,15,7,1999,M,16,btn 5 & 10
19,A,5,0,1,1,0,0,0,1,0,0,1,1,1,1,0,1,1,0,0,1,1,1,1,13,7,1999,M,16,btn 5 & 10
19,A,6,1,1,1,1,1,0,1,0,1,1,1,1,1,0,1,1,1,0,0,1,1,1,17,7,1999,M,16,btn 5 & 10
20,B,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,0,1,1,0,1,1,1,1,14,8,1998,F,15,> 30
20,B,2,0,1,1,1,0,0,1,1,1,1,1,1,1,1,0,1,1,0,1,0,1,1,16,8,1998,F,15,> 30
20,B,3,0,1,1,1,1,0,1,0,1,1,1,1,0,1,0,1,1,0,1,0,1,1,15,8,1998,F,15,> 30
20,B,4,1,1,1,0,0,0,0,0,0,1,1,1,0,1,0,1,0,0,1,1,1,1,12,8,1998,F,15,> 30
20,B,5,1,1,1,0,1,0,1,1,1,1,1,1,1,1,0,1,1,0,1,0,1,1,17,8,1998,F,15,> 30
20,B,6,1,1,1,0,1,0,1,1,1,1,1,1,1,1,0,1,1,0,0,0,1,1,16,8,1998,F,15,> 30
21,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,1,1,15,8,1999,M,16,> 30
21,A,2,0,1,1,1,0,0,1,0,1,1,1,1,1,1,0,1,1,0,1,1,0,1,15,8,1999,M,16,> 30
21,A,3,1,1,1,1,0,0,0,0,0,1,1,1,1,1,0,1,1,0,1,1,1,1,15,8,1999,M,16,> 30
21,A,4,1,1,1,1,0,0,0,0,0,1,0,1,1,1,0,1,0,0,1,1,0,1,12,8,1999,M,16,> 30
21,A,5,1,1,1,1,0,0,1,0,1,1,1,1,1,1,0,1,0,0,1,1,1,1,16,8,1999,M,16,> 30
21,A,6,1,1,1,1,0,0,1,0,1,1,0,1,1,1,1,1,1,0,1,1,1,1,17,8,1999,M,16,> 30
22,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,0,1,1,0,1,1,1,0,13,8,1998,M,NA,btn 10 &30
22,A,2,0,0,1,1,0,0,1,0,1,1,1,1,1,1,0,1,0,0,1,0,1,1,13,8,1998,M,NA,btn 10 &30
22,A,3,0,1,1,1,0,0,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,0,15,8,1998,M,NA,btn 10 &30
22,A,4,1,1,1,1,1,1,1,0,1,1,0,1,1,1,0,1,1,0,1,0,1,1,17,8,1998,M,NA,btn 10 &30
22,A,5,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,0,0,1,0,1,1,17,8,1998,M,NA,btn 10 &30
22,A,6,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,0,1,1,19,8,1998,M,NA,btn 10 &30
23,B,1,0,1,1,1,0,0,0,0,0,1,1,1,0,0,0,1,1,0,1,1,1,1,12,8,1998,F,15,btn 10 &30
23,B,2,1,0,1,1,0,0,0,0,0,1,1,1,0,1,0,1,0,0,1,1,1,1,12,8,1998,F,15,btn 10 &30
23,B,3,1,1,1,1,0,0,0,0,0,1,0,1,0,1,0,1,1,0,1,1,1,1,13,8,1998,F,15,btn 10 &30
23,B,4,1,1,1,1,0,0,1,0,1,1,1,1,1,0,1,1,1,0,1,1,0,1,16,8,1998,F,15,btn 10 &30
23,B,5,1,1,1,1,1,0,0,0,0,1,1,1,0,0,1,1,1,0,1,1,1,1,15,8,1998,F,15,btn 10 &30
23,B,6,1,1,1,1,1,0,1,1,0,1,1,1,1,0,1,1,1,0,1,1,1,1,18,8,1998,F,15,btn 10 &30
24,C,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,0,0,1,1,1,1,14,8,1997,M,16,> 30
24,C,2,1,1,1,1,0,1,1,0,1,1,0,1,1,1,1,1,0,0,1,1,1,1,17,8,1997,M,16,> 30
24,C,3,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,20,8,1997,M,16,> 30
24,C,4,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,20,8,1997,M,16,> 30
24,C,5,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,20,8,1997,M,16,> 30
24,C,6,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,8,1997,M,16,> 30
25,A,1,1,0,1,1,0,0,0,0,0,1,1,0,1,0,1,1,1,1,0,1,1,1,13,7,1999,F,16,> 30
25,A,2,1,1,1,1,0,0,1,0,0,1,1,1,1,0,1,1,0,0,1,1,1,1,15,7,1999,F,16,> 30
25,A,3,1,1,1,1,0,0,0,0,0,1,0,1,1,1,1,1,0,0,1,1,1,0,13,7,1999,F,16,> 30
25,A,4,1,1,1,1,0,0,1,0,0,1,0,1,1,1,1,1,0,0,1,1,1,0,14,7,1999,F,16,> 30
25,A,5,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,1,1,1,16,7,1999,F,16,> 30
25,A,6,1,1,1,1,0,0,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,18,7,1999,F,16,> 30
26,A,1,0,1,1,1,0,0,1,0,0,1,1,1,1,0,1,1,1,1,0,0,1,1,14,7,1999,F,16,btn 10 &30
26,A,2,0,1,1,1,1,1,1,0,1,1,1,1,0,0,0,1,0,0,1,0,0,0,12,7,1999,F,16,btn 10 &30
26,A,3,1,1,1,1,1,1,1,0,0,1,0,1,1,0,1,1,0,0,1,0,1,1,15,7,1999,F,16,btn 10 &30
26,A,4,1,1,1,1,1,0,0,1,1,1,0,1,1,0,0,1,0,0,1,1,1,1,15,7,1999,F,16,btn 10 &30
26,A,5,1,1,1,1,1,0,0,1,1,1,1,1,1,0,0,0,1,0,1,1,1,1,16,7,1999,F,16,btn 10 &30
26,A,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,19,7,1999,F,16,btn 10 &30
27,A,1,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,0,1,0,1,0,13,12,1994,F,15,>30
27,A,2,0,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,0,0,1,1,1,1,17,12,1994,F,15,>30
27,A,3,0,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,0,1,0,1,1,17,12,1994,F,15,>30
27,A,4,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,18,12,1994,F,15,>30
27,A,5,0,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,0,0,1,0,1,0,15,12,1994,F,15,>30
27,A,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,20,12,1994,F,15,>30
28,C,1,1,1,1,1,0,1,0,0,0,1,1,1,1,1,1,0,1,1,1,0,1,1,16,12,1990,F,15,>30
28,C,2,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,21,12,1990,F,15,>30
28,C,3,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,18,12,1990,F,15,>30
28,C,4,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,21,12,1990,F,15,>30
28,C,5,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,20,12,1990,F,15,>30
28,C,6,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,21,12,1990,F,15,>30
29,C,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,0,1,1,1,0,15,7,1999,F,17,>30
29,C,2,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,16,7,1999,F,17,>30
29,C,3,1,1,1,1,0,0,0,0,0,1,0,1,0,1,1,1,1,0,1,1,1,1,14,7,1999,F,17,>30
29,C,4,1,1,1,1,0,1,0,0,0,1,1,1,1,1,1,1,1,0,1,0,1,0,15,7,1999,F,17,>30
29,C,5,1,1,1,1,0,0,0,0,0,1,0,1,0,1,1,1,1,1,1,1,1,1,15,7,1999,F,17,>30
29,C,6,1,1,1,1,0,1,1,0,0,1,1,1,1,1,1,1,1,1,1,0,1,1,18,7,1999,F,17,>30
30,B,1,0,1,1,1,0,0,0,0,0,1,1,1,1,0,1,0,1,0,1,1,1,0,12,7,1999,F,14,btn 10 &30
30,B,2,0,1,1,1,0,0,0,0,0,1,1,1,1,1,1,0,1,1,1,1,1,1,15,7,1999,F,14,btn 10 &30
30,B,3,0,1,1,1,0,0,0,0,0,1,0,1,1,1,0,0,1,0,1,1,1,1,12,7,1999,F,14,btn 10 &30
30,B,4,1,1,1,1,0,0,1,0,1,1,1,1,0,1,1,0,1,0,1,1,1,0,15,7,1999,F,14,btn 10 &30
30,B,5,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,18,7,1999,F,14,btn 10 &30
30,B,6,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,19,7,1999,F,14,btn 10 &30

